Learning to Generate Noise for Multi-Attack Robustness

Adversarial learning has emerged as one of the successful techniques to circumvent the susceptibility of existing methods against adversarial perturbations. However, the majority of existing defense methods are tailored to defend against a single category of adversarial perturbation (e.g. $\ell_\infty$-attack). In safety-critical applications, this makes these methods extraneous as the attacker can adopt diverse adversaries to deceive the system. Moreover, training on multiple perturbations simultaneously significantly increases the computational overhead during training. To address these challenges, we propose a novel meta-learning framework that explicitly learns to generate noise to improve the model's robustness against multiple types of attacks. Its key component is Meta Noise Generator (MNG) that outputs optimal noise to stochastically perturb a given sample, such that it helps lower the error on diverse adversarial perturbations. By utilizing samples generated by MNG, we train a model by enforcing the label consistency across multiple perturbations. We validate the robustness of models trained by our scheme on various datasets and against a wide variety of perturbations, demonstrating that it significantly outperforms the baselines across multiple perturbations with a marginal computational cost.

==> plots/loss_plots.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'loss_plots.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1974.78670598bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.85935643)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{loss_plots.pdf}}%
    \put(-0.0022006,0.1718593){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lt]{\begin{minipage}{0.23224088\unitlength}\raggedright ${\scriptscriptstyle\ell_\infty}$\end{minipage}}}}%
    \put(0.73374487,0.81815282){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.12699153\unitlength}\raggedright {\scriptsize Ours}\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{loss_plots.pdf}}%
    \put(0.06419164,0.10361733){\color[rgb]{0,0,0}\rotatebox{29.99999854}{\makebox(0,0)[lt]{\begin{minipage}{0.15599512\unitlength}\raggedright \scalebox{.45}{0.00}\end{minipage}}}}%
    \put(0.10600881,0.08520241){\color[rgb]{0,0,0}\rotatebox{29.99999854}{\makebox(0,0)[lt]{\begin{minipage}{0.14305772\unitlength}\raggedright \scalebox{.45}{0.03}\end{minipage}}}}%
    \put(0.17739613,0.12015104){\color[rgb]{0,0,0}\rotatebox{-45.00000153}{\makebox(0,0)[lt]{\begin{minipage}{0.15330596\unitlength}\raggedright \scalebox{.45}{-0.03}\end{minipage}}}}%
    \put(0.1946601,0.14815702){\color[rgb]{0,0,0}\rotatebox{-45.00000153}{\makebox(0,0)[lt]{\begin{minipage}{0.14305772\unitlength}\raggedright \scalebox{.45}{0.00}\end{minipage}}}}%
    \put(0.21729507,0.16695557){\color[rgb]{0,0,0}\rotatebox{-45.00000153}{\makebox(0,0)[lt]{\begin{minipage}{0.14305772\unitlength}\raggedright \scalebox{.45}{0.03}\end{minipage}}}}%
    \put(0.22632747,0.19155821){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14305772\unitlength}\raggedright \scalebox{.45}{0}\end{minipage}}}%
    \put(0.2274784,0.23184079){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14305772\unitlength}\raggedright \scalebox{.45}{8}\end{minipage}}}%
    \put(0.22709476,0.27365795){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14305772\unitlength}\raggedright \scalebox{.45}{16}\end{minipage}}}%
    \put(0.27596296,0.09632809){\color[rgb]{0,0,0}\rotatebox{29.99999854}{\makebox(0,0)[lt]{\begin{minipage}{0.14305772\unitlength}\raggedright \scalebox{.45}{0.00}\end{minipage}}}}%
    \put(0.24028409,0.11359207){\color[rgb]{0,0,0}\rotatebox{29.99999854}{\makebox(0,0)[lt]{\begin{minipage}{0.15322057\unitlength}\raggedright \scalebox{.45}{-0.03}\end{minipage}}}}%
    \put(0.49470467,0.09778341){\color[rgb]{0,0,0}\rotatebox{29.99999854}{\makebox(0,0)[lt]{\begin{minipage}{0.14305772\unitlength}\raggedright \scalebox{.45}{0.00}\end{minipage}}}}%
    \put(0.45749125,0.11159457){\color[rgb]{0,0,0}\rotatebox{29.99999854}{\makebox(0,0)[lt]{\begin{minipage}{0.14897665\unitlength}\raggedright \scalebox{.45}{-0.03}\end{minipage}}}}%
    \put(0.71299793,0.09241241){\color[rgb]{0,0,0}\rotatebox{29.99999854}{\makebox(0,0)[lt]{\begin{minipage}{0.14305772\unitlength}\raggedright \scalebox{.45}{0.00}\end{minipage}}}}%
    \put(0.76363888,0.07553207){\color[rgb]{0,0,0}\rotatebox{29.99999854}{\makebox(0,0)[lt]{\begin{minipage}{0.14305772\unitlength}\raggedright \scalebox{.45}{0.03}\end{minipage}}}}%
    \put(0.66504246,0.10583992){\color[rgb]{0,0,0}\rotatebox{29.99999854}{\makebox(0,0)[lt]{\begin{minipage}{0.14820938\unitlength}\raggedright \scalebox{.45}{-0.03}\end{minipage}}}}%
    \put(0.44132845,0.19088623){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14305772\unitlength}\raggedright \scalebox{.45}{0}\end{minipage}}}%
    \put(0.43979387,0.23155245){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14305772\unitlength}\raggedright \scalebox{.45}{8}\end{minipage}}}%
    \put(0.44171211,0.27260233){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14305772\unitlength}\raggedright \scalebox{.45}{16}\end{minipage}}}%
    \put(0.65616891,0.19587359){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14305772\unitlength}\raggedright \scalebox{.45}{0}\end{minipage}}}%
    \put(0.65463433,0.2346216){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14305772\unitlength}\raggedright \scalebox{.45}{8}\end{minipage}}}%
    \put(0.65885443,0.27336961){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14305772\unitlength}\raggedright \scalebox{.45}{16}\end{minipage}}}%
    \put(0.86678928,0.18896801){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14305772\unitlength}\raggedright \scalebox{.45}{0}\end{minipage}}}%
    \put(0.86909113,0.22733237){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14305772\unitlength}\raggedright \scalebox{.45}{8}\end{minipage}}}%
    \put(0.87100937,0.2679986){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14305772\unitlength}\raggedright \scalebox{.45}{16}\end{minipage}}}%
    \put(0.02889645,0.1208813){\color[rgb]{0,0,0}\rotatebox{29.99999854}{\makebox(0,0)[lt]{\begin{minipage}{0.15442289\unitlength}\raggedright \scalebox{.45}{-0.03}\end{minipage}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{loss_plots.pdf}}%
    \put(0.38878379,0.11516368){\color[rgb]{0,0,0}\rotatebox{-45.00000153}{\makebox(0,0)[lt]{\begin{minipage}{0.15120809\unitlength}\raggedright \scalebox{.45}{-0.03}\end{minipage}}}}%
    \put(0.40528047,0.14316966){\color[rgb]{0,0,0}\rotatebox{-45.00000153}{\makebox(0,0)[lt]{\begin{minipage}{0.14305772\unitlength}\raggedright \scalebox{.45}{0.00}\end{minipage}}}}%
    \put(0.42791544,0.1619682){\color[rgb]{0,0,0}\rotatebox{-45.00000153}{\makebox(0,0)[lt]{\begin{minipage}{0.14305772\unitlength}\raggedright \scalebox{.45}{0.03}\end{minipage}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{loss_plots.pdf}}%
    \put(0.60166103,0.11526422){\color[rgb]{0,0,0}\rotatebox{-45.00000306}{\makebox(0,0)[lt]{\begin{minipage}{0.14983966\unitlength}\raggedright \scalebox{.45}{-0.03}\end{minipage}}}}%
    \put(0.61815771,0.14096836){\color[rgb]{0,0,0}\rotatebox{-45.00000306}{\makebox(0,0)[lt]{\begin{minipage}{0.14305772\unitlength}\raggedright \scalebox{.45}{0.00}\end{minipage}}}}%
    \put(0.64079269,0.15976689){\color[rgb]{0,0,0}\rotatebox{-45.00000306}{\makebox(0,0)[lt]{\begin{minipage}{0.14305772\unitlength}\raggedright \scalebox{.45}{0.03}\end{minipage}}}}%
    \put(0.53690549,0.07860121){\color[rgb]{0,0,0}\rotatebox{29.99999854}{\makebox(0,0)[lt]{\begin{minipage}{0.14305772\unitlength}\raggedright \scalebox{.45}{0.03}\end{minipage}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{loss_plots.pdf}}%
    \put(0.82148886,0.11871702){\color[rgb]{0,0,0}\rotatebox{-45.00000306}{\makebox(0,0)[lt]{\begin{minipage}{0.15445136\unitlength}\raggedright \scalebox{.45}{-0.03}\end{minipage}}}}%
    \put(0.84757663,0.13789921){\color[rgb]{0,0,0}\rotatebox{-45.00000306}{\makebox(0,0)[lt]{\begin{minipage}{0.14305772\unitlength}\raggedright \scalebox{.45}{0.00}\end{minipage}}}}%
    \put(0.86944431,0.15861596){\color[rgb]{0,0,0}\rotatebox{-45.00000306}{\makebox(0,0)[lt]{\begin{minipage}{0.14305772\unitlength}\raggedright \scalebox{.45}{0.03}\end{minipage}}}}%
    \put(0.8660871,0.42586799){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14305772\unitlength}\raggedright \scalebox{.45}{0}\end{minipage}}}%
    \put(0.86838891,0.46423232){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14305772\unitlength}\raggedright \scalebox{.45}{8}\end{minipage}}}%
    \put(0.87030719,0.50489856){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14305772\unitlength}\raggedright \scalebox{.45}{16}\end{minipage}}}%
    \put(0.22425126,0.42049696){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14305772\unitlength}\raggedright \scalebox{.45}{0}\end{minipage}}}%
    \put(0.22655307,0.4588613){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14305772\unitlength}\raggedright \scalebox{.45}{8}\end{minipage}}}%
    \put(0.22847135,0.49952754){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14305772\unitlength}\raggedright \scalebox{.45}{16}\end{minipage}}}%
    \put(0.43909171,0.42126425){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14305772\unitlength}\raggedright \scalebox{.45}{0}\end{minipage}}}%
    \put(0.44139352,0.45962859){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14305772\unitlength}\raggedright \scalebox{.45}{8}\end{minipage}}}%
    \put(0.4433118,0.50029483){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14305772\unitlength}\raggedright \scalebox{.45}{16}\end{minipage}}}%
    \put(0.65278123,0.41857876){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14305772\unitlength}\raggedright \scalebox{.45}{0}\end{minipage}}}%
    \put(0.65508304,0.45694309){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14305772\unitlength}\raggedright \scalebox{.45}{8}\end{minipage}}}%
    \put(0.65700132,0.49760933){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14305772\unitlength}\raggedright \scalebox{.45}{16}\end{minipage}}}%
    \put(0.32391841,0.08520244){\color[rgb]{0,0,0}\rotatebox{29.99999854}{\makebox(0,0)[lt]{\begin{minipage}{0.14305772\unitlength}\raggedright \scalebox{.45}{0.03}\end{minipage}}}}%
    \put(0.06099815,0.33596278){\color[rgb]{0,0,0}\rotatebox{29.99999854}{\makebox(0,0)[lt]{\begin{minipage}{0.15599512\unitlength}\raggedright \scalebox{.45}{0.15}\end{minipage}}}}%
    \put(0.1070354,0.32522072){\color[rgb]{0,0,0}\rotatebox{29.99999854}{\makebox(0,0)[lt]{\begin{minipage}{0.14305772\unitlength}\raggedright \scalebox{.45}{0.30}\end{minipage}}}}%
    \put(0.01496093,0.35054123){\color[rgb]{0,0,0}\rotatebox{29.99999854}{\makebox(0,0)[lt]{\begin{minipage}{0.15442289\unitlength}\raggedright \scalebox{.45}{0.00}\end{minipage}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{loss_plots.pdf}}%
    \put(0.22376203,0.39508093){\color[rgb]{0,0,0}\rotatebox{-45.00000153}{\makebox(0,0)[lt]{\begin{minipage}{0.15442289\unitlength}\raggedright \scalebox{.45}{0.30}\end{minipage}}}}%
    \put(0.19997613,0.37858423){\color[rgb]{0,0,0}\rotatebox{-45.00000153}{\makebox(0,0)[lt]{\begin{minipage}{0.15442289\unitlength}\raggedright \scalebox{.45}{0.15}\end{minipage}}}}%
    \put(0.17734115,0.35288012){\color[rgb]{0,0,0}\rotatebox{-45.00000153}{\makebox(0,0)[lt]{\begin{minipage}{0.15442289\unitlength}\raggedright \scalebox{.45}{0.00}\end{minipage}}}}%
    \put(0.43336001,0.40045193){\color[rgb]{0,0,0}\rotatebox{-45.00000153}{\makebox(0,0)[lt]{\begin{minipage}{0.15442289\unitlength}\raggedright \scalebox{.45}{0.30}\end{minipage}}}}%
    \put(0.41341053,0.37704966){\color[rgb]{0,0,0}\rotatebox{-45.00000153}{\makebox(0,0)[lt]{\begin{minipage}{0.15442289\unitlength}\raggedright \scalebox{.45}{0.15}\end{minipage}}}}%
    \put(0.38693913,0.35901841){\color[rgb]{0,0,0}\rotatebox{-45.00000153}{\makebox(0,0)[lt]{\begin{minipage}{0.15442289\unitlength}\raggedright \scalebox{.45}{0.00}\end{minipage}}}}%
    \put(0.65217314,0.4027538){\color[rgb]{0,0,0}\rotatebox{-45.00000153}{\makebox(0,0)[lt]{\begin{minipage}{0.15442289\unitlength}\raggedright \scalebox{.45}{0.30}\end{minipage}}}}%
    \put(0.6306891,0.3808861){\color[rgb]{0,0,0}\rotatebox{-45.00000153}{\makebox(0,0)[lt]{\begin{minipage}{0.15442289\unitlength}\raggedright \scalebox{.45}{0.15}\end{minipage}}}}%
    \put(0.60805412,0.35364741){\color[rgb]{0,0,0}\rotatebox{-45.00000153}{\makebox(0,0)[lt]{\begin{minipage}{0.15442289\unitlength}\raggedright \scalebox{.45}{0.00}\end{minipage}}}}%
    \put(0.86866128,0.40198651){\color[rgb]{0,0,0}\rotatebox{-45.00000153}{\makebox(0,0)[lt]{\begin{minipage}{0.15442289\unitlength}\raggedright \scalebox{.45}{0.30}\end{minipage}}}}%
    \put(0.84640995,0.3808861){\color[rgb]{0,0,0}\rotatebox{-45.00000153}{\makebox(0,0)[lt]{\begin{minipage}{0.15442289\unitlength}\raggedright \scalebox{.45}{0.15}\end{minipage}}}}%
    \put(0.81993855,0.35364741){\color[rgb]{0,0,0}\rotatebox{-45.00000153}{\makebox(0,0)[lt]{\begin{minipage}{0.15442289\unitlength}\raggedright \scalebox{.45}{0.00}\end{minipage}}}}%
    \put(0.27975695,0.33596278){\color[rgb]{0,0,0}\rotatebox{29.99999854}{\makebox(0,0)[lt]{\begin{minipage}{0.15599512\unitlength}\raggedright \scalebox{.45}{0.15}\end{minipage}}}}%
    \put(0.32579394,0.32522072){\color[rgb]{0,0,0}\rotatebox{29.99999854}{\makebox(0,0)[lt]{\begin{minipage}{0.14305772\unitlength}\raggedright \scalebox{.45}{0.30}\end{minipage}}}}%
    \put(0.2367583,0.35054123){\color[rgb]{0,0,0}\rotatebox{29.99999854}{\makebox(0,0)[lt]{\begin{minipage}{0.15442289\unitlength}\raggedright \scalebox{.45}{0.00}\end{minipage}}}}%
    \put(0.49319784,0.33596278){\color[rgb]{0,0,0}\rotatebox{29.99999854}{\makebox(0,0)[lt]{\begin{minipage}{0.15599512\unitlength}\raggedright \scalebox{.45}{0.15}\end{minipage}}}}%
    \put(0.53923504,0.32522072){\color[rgb]{0,0,0}\rotatebox{29.99999854}{\makebox(0,0)[lt]{\begin{minipage}{0.14305772\unitlength}\raggedright \scalebox{.45}{0.30}\end{minipage}}}}%
    \put(0.45171834,0.35054123){\color[rgb]{0,0,0}\rotatebox{29.99999854}{\makebox(0,0)[lt]{\begin{minipage}{0.15442289\unitlength}\raggedright \scalebox{.45}{0.00}\end{minipage}}}}%
    \put(0.70815907,0.33596278){\color[rgb]{0,0,0}\rotatebox{29.99999854}{\makebox(0,0)[lt]{\begin{minipage}{0.15599512\unitlength}\raggedright \scalebox{.45}{0.15}\end{minipage}}}}%
    \put(0.75419632,0.32522072){\color[rgb]{0,0,0}\rotatebox{29.99999854}{\makebox(0,0)[lt]{\begin{minipage}{0.14305772\unitlength}\raggedright \scalebox{.45}{0.30}\end{minipage}}}}%
    \put(0.66212185,0.35054123){\color[rgb]{0,0,0}\rotatebox{29.99999854}{\makebox(0,0)[lt]{\begin{minipage}{0.15442289\unitlength}\raggedright \scalebox{.45}{0.00}\end{minipage}}}}%
    \put(-0.0022006,0.42631877){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lt]{\begin{minipage}{0.23224088\unitlength}\raggedright ${\scriptscriptstyle\ell_2}$\end{minipage}}}}%
    \put(-0.0022006,0.65267358){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lt]{\begin{minipage}{0.23224088\unitlength}\raggedright ${\scriptscriptstyle\ell_1}$\end{minipage}}}}%
    \put(0.10599692,0.81340433){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.23224088\unitlength}\raggedright ${\scriptscriptstyle\ell_1}$\end{minipage}}}%
    \put(0.31488155,0.81340433){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.23224088\unitlength}\raggedright ${\scriptscriptstyle\ell_2}$\end{minipage}}}%
    \put(0.53288115,0.81340433){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.23224088\unitlength}\raggedright ${\scriptscriptstyle\ell_\infty}$\end{minipage}}}%
    \put(0.40387199,0.86155714){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.38304316\unitlength}\raggedright {\scriptsize Defenses}\end{minipage}}}%
    \put(0.93381444,0.51017886){\color[rgb]{0,0,0}\rotatebox{-90}{\makebox(0,0)[lt]{\begin{minipage}{0.38304316\unitlength}\raggedright {\scriptsize Attacks}\end{minipage}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{loss_plots.pdf}}%
  \end{picture}%
\endgroup%

